Global Vectors for Node Representations

Most network embedding algorithms consist in measuring co-occurrences of nodes via random walks then learning the embeddings using Skip-Gram with Negative Sampling. While it has proven to be a relevant choice, there are alternatives, such as GloVe, which has not been investigated yet for network embedding. Even though SGNS better handles non co-occurrence than GloVe, it has a worse time-complexity. In this paper, we propose a matrix factorization approach for network embedding, inspired by GloVe, that better handles non co-occurrence with a competitive time-complexity. We also show how to extend this model to deal with networks where nodes are documents, by simultaneously learning word, node and document representations. Quantitative evaluations show that our model achieves state-of-the-art performance, while not being so sensitive to the choice of hyper-parameters. Qualitatively speaking, we show how our model helps exploring a network of documents by generating complementary network-oriented and content-oriented keywords.

==> c.csv <==
filters,0.1,0.2,0.3,0.4,0.5
0.001,0.693560295324036,0.7186894323950161,0.7516877637130802,0.7723692307692309,0.7998522895125555
0.01,0.7032813781788351,0.7302722658052607,0.7595464135021097,0.7828923076923078,0.7974889217134415
0.1,0.7045529122231337,0.7215043839409322,0.7562763713080168,0.7750153846153847,0.799778434268833
0.5,0.7063166529942576,0.7293031841255193,0.7593881856540086,0.7790153846153847,0.8007385524372231
1,0.7036505332239541,0.7307798800184586,0.759018987341772,0.7799384615384617,0.7963072378138848

==> d.csv <==
filters,0.1,0.2,0.3,0.4,0.5
10,0.7103363412633306,0.7191508998615598,0.7239978902953585,0.7244923076923077,0.7257016248153619
30,0.6970877768662839,0.7670973696354407,0.7802742616033754,0.7858461538461539,0.7847858197932054
50,0.69064807219032,0.7465620673742501,0.7827531645569621,0.7925538461538462,0.7977104874446085
80,0.7063986874487285,0.7248269497000462,0.7596518987341772,0.780676923076923,0.7994830132939439
120,0.7264150943396226,0.7369635440701432,0.7445147679324895,0.7596307692307693,0.7746676514032496
150,0.738022969647252,0.7479003230272266,0.7515295358649788,0.7585846153846153,0.7607828655834565
200,0.7367514356029533,0.7605906783571759,0.758808016877637,0.7627076923076922,0.7699409158050221

==> k.csv <==
filters,0.1,0.2,0.3,0.4,0.5
1,0.6874077112387204,0.7209967697277343,0.7534282700421941,0.7718153846153845,0.7932053175775481
2,0.6943806398687449,0.7204430087678818,0.7509493670886075,0.7765538461538462,0.8008124076809453
3,0.6970877768662839,0.722104291647439,0.7464662447257385,0.7841230769230769,0.8028803545051699
5,0.6709598031173092,0.6992616520535303,0.7542721518987342,0.7852923076923076,0.7982274741506646
10,0.6566037735849056,0.6804799261652054,0.7551160337552744,0.7808,0.7878138847858198

==> l.csv <==
filters,0.1,0.2,0.3,0.4,0.5
1,0.5327727645611157,0.5686663590216889,0.6348101265822785,0.6713846153846154,0.6827178729689808
5,0.7021328958162428,0.7266266728195662,0.7554324894514767,0.7782769230769231,0.802954209748892
10,0.7004922067268253,0.7253807106598985,0.7530590717299578,0.7734153846153847,0.7991875923190547
15,0.6951189499589829,0.7315643747115828,0.7564873417721519,0.7822153846153846,0.8073855243722303
20,0.6877358490566038,0.717766497461929,0.7498945147679327,0.7678769230769231,0.7926144756277697
40,0.6896636587366695,0.7298569450853715,0.7572257383966244,0.7687999999999999,0.8003692762186116

==> xmin.csv <==
filters,0.1,0.2,0.3,0.4,0.5
0,0.678589007383101,0.6971850484540841,0.7469409282700421,0.7799999999999999,0.794682422451994
1,0.7063576702214929,0.7331795108444855,0.7591244725738396,0.7790153846153847,0.8027326440177251
2,0.7060705496308449,0.7277803414859252,0.7574894514767933,0.7770461538461539,0.7985228951255541
5,0.7171041837571782,0.7389478541762806,0.7661919831223629,0.7808615384615384,0.7937223042836041
10,0.710377358490566,0.7470235348407938,0.7749472573839662,0.7924923076923077,0.8011816838995568
20,0.7005332239540607,0.7377480387632672,0.7641350210970465,0.7830153846153846,0.798522895125554
